Rank-structured QR for Chebyshev rootfinding

We consider the computation of roots of polynomials expressed in the Chebyshev basis. We extend the QR iteration presented in [Eidelman, Y., Gemignani, L., and Gohberg, I., Numer. Algorithms, 47.3 (2008): pp. 253-273] introducing an aggressive early deflation strategy, and showing that the rank-structure allows to parallelize the algorithm avoiding data dependencies which would be present in the unstructured QR. We exploit the particular structure of the colleague linearization to achieve quadratic complexity and linear storage requirements. The (unbalanced) QR iteration used for Chebyshev rootfinding does not guarantee backward stability on the polynomial coefficients, unless the vector of coefficients satisfy $\|p\| \approx 1$, an hypothesis which is almost never verified for polynomials approximating smooth functions. Even though the presented method is mathematically equivalent to the unbalanced QR algorithm, we show that exploiting the rank structure allows to guarantee a small backward error on the polynomial, up to an explicitly computable amplification factor $\hat\gamma_1(p)$, which depends on the polynomial under consideration. We show that this parameter is almost always of moderate size, making the method accurate on several numerical tests, in contrast with what happens in the unstructured unbalanced QR.

==> err_eig.dat <==
   2.2204460e-16
  -4.7739590e-15
  -1.0436096e-14
  -8.5487173e-15
   6.4392935e-15
  -6.6613381e-15
  -9.2148511e-15
  -9.8809849e-15
   4.4408921e-16
  -1.0658141e-14
  -1.3211654e-14
  -5.9952043e-15
  -1.0991208e-14
  -2.2204460e-16
  -1.0103030e-14
  -2.0317081e-14
   3.3306691e-15
  -7.3274720e-15
  -1.7763568e-15
  -2.5535130e-15
  -1.0103030e-14
   1.6209256e-14
   8.7707619e-15
   4.9960036e-15
   1.1102230e-15
  -1.2989609e-14
  -2.8865799e-15
  -1.4432899e-15
  -1.6653345e-15
  -3.3306691e-16
  -3.8857806e-15
   1.9984014e-15
  -7.4384943e-15
  -7.7715612e-16
  -1.0214052e-14
  -6.8833828e-15
   3.9968029e-15
  -3.6637360e-15
   3.1086245e-15
  -4.4408921e-16
   3.3306691e-15
   4.1078252e-15
   4.2188475e-15
  -2.5535130e-15
   3.4416914e-15
   4.7739590e-15
   1.5543122e-15
   7.3274720e-15
  -1.8873791e-15
  -2.8865799e-15
   4.4408921e-16
   2.3314684e-15
  -3.4416914e-15
  -5.1070259e-15
  -5.2180482e-15
   5.9952043e-15
  -1.1102230e-16
   9.9920072e-16
   2.8865799e-15
  -8.5487173e-15
  -1.6653345e-15
  -5.9952043e-15
   1.6653345e-15
  -2.9976022e-15
  -4.2188475e-15
   3.4416914e-15
  -5.5511151e-15
  -5.5511151e-16
  -3.9968029e-15
   3.1086245e-15
  -2.8865799e-15
   1.1102230e-15
   2.5535130e-15
   2.2204460e-16
  -4.8849813e-15
  -4.2188475e-15
  -8.8817842e-15
   4.2188475e-15
  -1.6653345e-15
  -2.3314684e-15
  -3.2196468e-15
  -2.1094237e-15
  -7.6605389e-15
  -9.3258734e-15
  -1.7763568e-15
  -1.2212453e-15
  -6.6613381e-16
  -4.8849813e-15
  -3.1086245e-15
  -6.9944051e-15
   2.8865799e-15
   1.3322676e-15
  -1.2212453e-15
  -1.9984014e-15
  -3.2196468e-15
  -1.8873791e-14
  -1.2212453e-15
  -6.8833828e-15
   6.6613381e-16
   2.2204460e-16
  -8.4376950e-15
  -3.9968029e-15
  -2.7755576e-15
  -3.3306691e-15
  -3.1086245e-15
  -1.5543122e-15
   1.7763568e-15
  -2.2204460e-16
   1.1102230e-15
  -8.3266727e-15
  -1.2212453e-15
   9.9920072e-16
   3.3306691e-16
  -1.6653345e-15
  -2.1094237e-15
  -8.8817842e-16
  -4.8849813e-15
  -3.8857806e-15
  -1.7763568e-15
  -5.5511151e-16
  -2.5535130e-15
  -2.8865799e-15
  -1.1102230e-15
  -2.3314684e-15
  -2.8865799e-15
  -1.8873791e-15
  -5.2180482e-15
  -1.8318680e-15
  -3.1641356e-15
  -2.0539126e-15
   1.1102230e-15
  -2.8310687e-15
  -5.2180482e-15
  -5.6066263e-15
  -4.2188475e-15
  -1.1102230e-15
  -6.9388939e-15
  -2.8310687e-15
   1.4988011e-15
   3.4416914e-15
  -5.0515148e-15
  -4.4408921e-16
  -2.0539126e-15
   4.9960036e-16
   3.4416914e-15
  -7.7715612e-16
  -4.9960036e-16
   3.3306691e-16
  -2.6090241e-15
  -8.3266727e-16
  -2.7200464e-15
   1.3877788e-15
   1.4988011e-15
  -2.7755576e-15
  -4.4408921e-15
  -1.5543122e-15
  -2.0539126e-15
  -2.3314684e-15
  -9.9920072e-16
  -7.2719608e-15
  -2.3314684e-15
   2.8310687e-15
  -1.8873791e-15
  -1.7208457e-15
  -3.1086245e-15
  -1.2767565e-15
  -9.9920072e-16
  -2.2204460e-15
  -6.1062266e-16
   1.1102230e-16
   1.9984014e-15
  -2.2204460e-16
  -4.4408921e-16
  -1.4988011e-15
  -1.7763568e-15
   1.3877788e-15
  -7.7715612e-16
  -2.9420910e-15
  -2.6645353e-15
  -5.5511151e-17
  -1.6653345e-15
  -1.1102230e-16
  -1.8873791e-15
   3.3306691e-16
   8.8817842e-16
  -3.8857806e-16
  -1.1102230e-16
   1.7763568e-15
   8.3266727e-16
  -1.1102230e-16
  -1.2212453e-15
  -8.8817842e-16
  -1.8041124e-15
  -8.0491169e-16
   2.7755576e-17
  -7.4940054e-16
  -3.3306691e-16
   1.1102230e-16
  -2.5535130e-15
  -9.1593400e-16
  -2.7478020e-15
  -3.6082248e-16
  -5.5511151e-16
  -3.6082248e-16
  -3.8857806e-16
  -6.9388939e-16
   3.6082248e-16
  -8.6042284e-16
  -9.1593400e-16
   6.3837824e-16
   1.9428903e-16
  -2.2204460e-16
   3.6082248e-16
  -4.1633363e-16
  -8.3266727e-17
   3.6082248e-16
   4.9960036e-16
  -8.3266727e-17
   1.3045121e-15
   2.7755576e-16
   1.3877788e-16
  -3.3306691e-16
  -8.3266727e-17
  -5.6898930e-16
  -7.0776718e-16
  -4.7184479e-16
  -9.2981178e-16
   8.3266727e-17
  -3.3306691e-16
  -4.3021142e-16
   2.2204460e-16
  -7.9103391e-16
  -2.6367797e-16
  -1.8041124e-16
   4.4408921e-16
  -4.0245585e-16
   8.3266727e-17
  -9.7144515e-17
  -4.0245585e-16
  -4.7878368e-16
  -8.3266727e-17
   4.5102810e-16
  -1.6653345e-16
   4.0939474e-16
   9.7144515e-17
   0.0000000e+00
  -2.7755576e-17
  -6.5919492e-17
  -1.6306401e-16
  -2.5673907e-16
   9.7144515e-17
   5.7245875e-17
   6.0715322e-17
   6.7654216e-17
  -2.0516248e-16
   2.6888214e-17
  -1.3530843e-16
  -2.6020852e-17
  -2.1857516e-16
   1.7000290e-16
  -1.0408341e-17
  -1.2490009e-16
   2.9143354e-16
   2.2204460e-16
  -3.8857806e-16
  -2.4980018e-16
   1.6653345e-16
  -1.8735014e-16
  -4.0245585e-16
   2.3592239e-16
  -9.7144515e-17
   6.2450045e-16
   5.5511151e-16
  -5.1347815e-16
   2.7755576e-17
   4.0245585e-16
  -2.7755576e-16
   4.1633363e-17
  -9.0205621e-16
   3.0531133e-16
   8.1878948e-16
  -1.1102230e-16
   4.3021142e-16
   5.5511151e-16
   2.7755576e-16
  -3.7470027e-16
  -8.8817842e-16
  -2.4980018e-16
  -1.0547119e-15
   3.3306691e-16
   3.3306691e-16
   5.8286709e-16
   6.6613381e-16
  -5.5511151e-16
  -2.4980018e-16
   1.3045121e-15
  -1.9428903e-16
  -4.4408921e-16
  -2.7755576e-16
   5.8286709e-16
   9.4368957e-16
  -6.3837824e-16
  -7.7715612e-16
   1.8041124e-15
   9.7144515e-16
  -2.2204460e-16
  -1.3877788e-16
   1.9984014e-15
   1.9428903e-16
   1.6098234e-15
   6.1062266e-16
   1.5265567e-15
   4.4408921e-16
   8.0491169e-16
   5.5511151e-17
   0.0000000e+00
   2.5535130e-15
   2.7755576e-17
   3.1641356e-15
  -8.8817842e-16
  -6.1062266e-16
  -4.4408921e-16
  -7.2164497e-16
   2.7755576e-16
   1.2767565e-15
  -1.9984014e-15
  -3.3306691e-16
   1.3322676e-15
   1.3877788e-15
  -2.2204460e-16
   1.3322676e-15
   3.8857806e-15
   2.9420910e-15
   6.1062266e-16
   2.5535130e-15
  -2.7755576e-16
   1.1102230e-16
   1.0547119e-15
  -1.6653345e-16
  -4.9960036e-16
  -1.1102230e-15
  -1.2212453e-15
   1.2212453e-15
  -4.1633363e-15
  -1.1102230e-15
   1.3322676e-15
  -6.6613381e-16
  -1.1102230e-16
  -1.1102230e-15
  -2.7755576e-16
   2.9420910e-15
   9.9920072e-16
  -2.9976022e-15
  -2.4980018e-15
   1.4988011e-15
  -1.4988011e-15
  -2.3314684e-15
   2.3314684e-15
   3.7192471e-15
   2.4980018e-15
   3.3861802e-15
   2.0539126e-15
   3.7192471e-15
  -1.3877788e-15
   8.8817842e-15
   4.0523140e-15
  -2.7755576e-16
  -6.1062266e-16
   4.9960036e-16
  -1.9428903e-15
   3.2196468e-15
  -1.1102230e-16
   5.5511151e-17
   5.7731597e-15
   2.6090241e-15
   7.7160500e-15
   2.4980018e-15
   6.6613381e-16
  -1.7763568e-15
   5.5511151e-17
   8.8817842e-16
   2.8310687e-15
   2.3314684e-15
   2.1094237e-15
   1.1102230e-15
  -2.5535130e-15
   1.7763568e-15
   1.6653345e-15
   1.1102230e-16
   7.7715612e-16
  -1.6653345e-15
   1.9984014e-15
   1.1102230e-16
   5.6621374e-15
   6.6613381e-16
   1.5543122e-15
   3.7747583e-15
  -3.1086245e-15
   2.5535130e-15
   1.1102230e-16
   3.4416914e-15
  -6.1062266e-15
   3.3306691e-15
  -3.3306691e-16
  -3.3306691e-16
   2.2204460e-16
   4.5519144e-15
   3.9968029e-15
   3.3306691e-16
   0.0000000e+00
  -3.3306691e-16
  -2.4424907e-15
  -9.5479180e-15
   2.7755576e-15
  -9.9920072e-16
  -7.7715612e-16
  -6.6613381e-16
   4.9960036e-15
   1.1102230e-15
   5.7731597e-15
   9.9920072e-16
   3.3306691e-15
  -1.8873791e-15
   2.9976022e-15
  -1.1102230e-15
   4.4408921e-16
   1.3322676e-15
   1.1102230e-15
   3.3306691e-15
   2.6645353e-15
   1.1546319e-14
   1.0769163e-14
   7.6605389e-15
   4.1078252e-15
  -1.7763568e-15
   2.2204460e-16
   2.5535130e-15
  -6.6613381e-16
   5.4400928e-15
  -3.4416914e-15
  -5.3290705e-15
   1.5543122e-15
   3.1086245e-15
   1.9984014e-15
   3.3306691e-15
   5.3290705e-15
   5.5511151e-15
   3.8857806e-15
  -3.2196468e-15
   3.1086245e-15
   5.7731597e-15
   8.3266727e-15
   1.2767565e-14
   6.8833828e-15
   9.9920072e-16
   1.9984014e-15
   4.7739590e-15
   1.6653345e-15
  -5.5511151e-16
   3.4416914e-15
   7.7715612e-16
   3.2196468e-15
  -1.1102230e-15
  -3.7747583e-15
  -4.5519144e-15
  -1.6653345e-15
   3.3306691e-16
  -1.1102230e-16
  -1.8873791e-15
   7.7715612e-15
   3.9968029e-15
   5.4400928e-15
   1.3766766e-14
   4.5519144e-15
   7.7715612e-16
   1.0436096e-14
   7.1054274e-15
   8.8817842e-16
  -1.9984014e-15
   6.3282712e-15
   3.3306691e-16
   1.2434498e-14
  -1.5543122e-15
  -2.8865799e-15
   1.1879386e-14
   1.4432899e-14
   1.8318680e-14
  -1.3322676e-15
   1.0880186e-14
  -6.6613381e-16
   8.5487173e-15
   2.7755576e-15
   1.4543922e-14
   1.5543122e-14
   1.3211654e-14
   1.5654145e-14
   7.9936058e-15
   1.2878587e-14
   6.9944051e-15
   5.3290705e-15
   2.1094237e-15
   1.1102230e-14
   1.3211654e-14
   4.4408921e-15
   5.1070259e-15
  -5.4400928e-15
  -7.1054274e-15
  -2.1094237e-15
  -2.2204460e-16


==> err_eignb.dat <==
   4.0190073e-14
   8.8595797e-14
  -4.4997339e-13
   1.3489210e-12
  -3.0773162e-12
   5.7833738e-12
  -7.2318818e-12
   5.1076920e-12
  -1.5242252e-12
  -1.6273649e-12
   6.5184524e-12
  -1.4937052e-11
   2.2993385e-11
  -2.1993629e-11
   7.7928775e-12
   1.0613621e-11
  -1.9585666e-11
   1.7011836e-11
  -1.2032930e-11
   7.5617290e-12
   7.8050899e-12
  -3.5735859e-11
   5.1486260e-11
  -3.8027581e-11
   1.3998802e-11
  -4.3515191e-12
   6.3073990e-12
  -4.3899329e-12
  -2.4008573e-12
   7.1609385e-12
  -8.1220586e-12
   5.9433569e-12
  -2.5734970e-12
  -6.3282712e-15
   7.4329431e-13
  -2.0128343e-13
  -1.2922996e-13
   7.8159701e-14
   6.1839422e-14
  -1.2301271e-13
   3.5527137e-15
  -5.3845817e-14
  -8.5487173e-15
   1.0647039e-13
   2.2537527e-14
   2.9976022e-15
  -9.7699626e-14
  -8.4710017e-14
   1.1646240e-13
   2.0761171e-14
   9.9920072e-15
  -4.5186077e-14
  -3.2973624e-14
   3.2307490e-14
   4.5519144e-15
  -9.9920072e-16
  -5.1070259e-15
  -6.7723605e-15
  -1.4432899e-15
  -1.1102230e-16
  -3.8857806e-15
   4.5519144e-15
   7.7715612e-16
  -3.8857806e-15
   1.7763568e-15
  -1.7763568e-15
  -1.3322676e-15
  -2.2204460e-15
  -2.4424907e-15
   1.1102230e-15
   4.4408921e-16
  -1.5543122e-15
   3.5527137e-15
  -1.1102230e-16
   3.3306691e-15
   3.6637360e-15
  -8.8817842e-16
  -2.5535130e-15
  -2.2204460e-16
   5.5511151e-15
  -6.6613381e-15
   4.4408921e-16
  -4.4408921e-15
  -1.4432899e-15
  -7.2164497e-15
  -5.5511151e-16
   3.1086245e-15
  -1.2212453e-15
  -4.4408921e-15
   6.6613381e-16
  -4.3298698e-15
  -3.8857806e-15
   8.8817842e-16
   2.2204460e-16
  -2.9976022e-15
  -2.3314684e-15
   5.5511151e-16
   1.6653345e-15
  -3.4416914e-15
  -1.1102230e-15
  -2.1094237e-15
   1.6653345e-15
   1.1102230e-15
  -3.3306691e-15
  -3.7747583e-15
  -1.5543122e-15
   2.2204460e-16
  -1.1102230e-15
   1.3322676e-15
   1.9984014e-15
   1.1102230e-15
   1.1102230e-16
   4.4408921e-15
  -2.5535130e-15
  -2.8865799e-15
  -6.5503158e-15
   4.7739590e-15
  -2.6645353e-15
   1.4432899e-15
   1.3322676e-15
   2.3314684e-15
  -8.1046281e-15
   7.3274720e-15
  -2.6645353e-15
  -5.5511151e-16
  -1.6764368e-14
   3.4749981e-14
  -4.7073456e-14
   2.1815882e-14
  -1.9428903e-15
   4.6629367e-15
  -3.4361403e-14
  -4.7184479e-15
   4.1022741e-14
   1.7597035e-14
  -1.0014212e-13
   5.9729999e-14
  -1.0547119e-15
  -7.1054274e-15
   3.2918113e-14
  -4.7128967e-14
   4.2021941e-14
  -6.0396133e-14
  -1.7374990e-14
  -9.9920072e-16
   2.6645353e-15
   5.9952043e-15
   9.2648111e-14
  -4.2632564e-14
  -5.2180482e-15
   3.9857007e-14
  -4.1799897e-14
  -1.2434498e-14
   1.7208457e-15
   7.0110584e-14
   7.1886941e-14
   6.4392935e-15
   2.2370994e-14
  -7.7660101e-14
   3.6082248e-15
   1.6320278e-14
  -2.4424907e-15
  -7.6938456e-14
  -2.8038682e-13
   4.5186077e-14
  -2.5701663e-13
   7.3108186e-14
   5.7787108e-14
   3.3806291e-14
  -1.2823076e-14
  -4.1505688e-13
   5.4234395e-14
   2.7366998e-13
  -1.3550272e-13
   2.3042679e-13
  -2.6606495e-13
   6.6058270e-15
  -1.1191048e-13
   1.5017987e-12
  -9.0816243e-14
   6.3526961e-13
   6.2411187e-13
  -5.9879879e-13
  -7.2331030e-14
   5.7509553e-14
   6.0496053e-13
  -8.8490326e-13
   2.0244917e-13
  -2.5607294e-13
  -7.6044726e-13
  -3.5690895e-12
   2.8505531e-12
  -2.7333691e-13
  -2.1757596e-13
   1.1285695e-12
   9.5168318e-13
  -3.8243853e-12
   2.3263891e-12
  -7.2974127e-12
   3.2716607e-12
   1.0655921e-12
   1.2718437e-12
   1.1160017e-11
  -2.8003988e-12
  -1.2483209e-11
  -7.8945739e-12
   5.2174098e-12
   1.2662343e-11
   1.6125989e-13
   4.1243675e-12
  -1.5178331e-11
   8.2831519e-12
   3.7079506e-12
  -1.7970486e-11
   4.7577164e-11
  -1.4141133e-11
  -1.0569240e-11
  -1.1950163e-12
  -8.5687013e-13
  -2.0205781e-12
  -5.4870858e-11
   4.2967574e-11
  -4.2144344e-12
   2.1013580e-11
  -4.9228122e-12
   2.0341645e-12
  -2.1676452e-11
  -4.5414228e-12
  -1.7124357e-12
   1.1077195e-11
  -3.0041733e-11
   5.2350999e-11
   8.2420182e-13
  -2.3013952e-12
  -2.9181518e-12
   1.8420848e-11
  -3.1206704e-12
   7.7284845e-12
   4.0233442e-11
  -2.9184523e-11
  -3.2554036e-11
  -5.8582583e-12
   1.2967058e-12
  -3.4321268e-11
  -3.8655877e-11
   9.9638492e-12
   4.3668638e-11
  -8.2852128e-12
   2.8012141e-12
   6.2469474e-12
   5.4640320e-14
   2.7909204e-11
  -3.0834623e-12
  -4.8471961e-11
   4.3727571e-11
  -1.7669234e-11
   2.1294071e-11
  -1.1574249e-11
   2.3882979e-13
   4.7885862e-12
  -3.4833754e-11
  -1.8331066e-12
   2.4757994e-11
   2.2033632e-11
  -1.2864522e-11
   5.6576896e-12
   7.4507900e-12
  -4.3666598e-12
   1.9459913e-11
  -1.3187187e-11
   4.2530729e-11
  -1.6044388e-12
  -6.8648504e-11
  -9.7171576e-12
   1.7410351e-11
  -2.4897168e-12
   1.1112083e-11
   5.9198063e-12
  -3.4786438e-11
   7.5238010e-11
  -9.4700608e-11
   9.4673436e-12
   6.3130334e-12
   2.1239677e-12
   3.4891395e-12
   9.4931146e-12
   1.0199619e-12
  -1.0095785e-11
   4.6326193e-11
  -1.5202922e-11
   1.3502310e-11
  -9.2001406e-12
  -8.1253893e-12
   1.0956375e-11
  -3.5786180e-11
   2.9164532e-11
   1.1265044e-11
  -1.2771117e-11
  -4.9856230e-12
   3.3038294e-12
   1.7520430e-12
   1.7582324e-12
  -2.2453039e-11
  -5.1967597e-12
   9.6067598e-12
   1.0610401e-11
  -1.3048146e-11
   3.0718761e-12
   8.2187035e-13
  -4.6618265e-12
   1.0078882e-12
   5.0892346e-12
   5.6815386e-12
   1.0079909e-11
  -4.9182880e-12
  -2.6183500e-12
  -8.8790086e-14
  -6.9608208e-13
  -4.8132054e-12
  -4.6262993e-13
   3.1665781e-12
  -1.5306645e-12
  -7.0321526e-13
   7.4595885e-13
  -3.0808689e-14
   4.2027493e-13
   1.2889689e-13
   9.6395114e-13
  -2.6934011e-13
  -1.4338530e-13
  -7.1753714e-13
   1.1590728e-13
   2.3148150e-14
  -2.8199665e-14
   3.3967273e-13
   2.7350344e-13
  -1.1146639e-13
  -4.0600856e-13
   1.6853186e-13
  -6.7723605e-15
  -2.1316282e-14
  -1.4233059e-13
  -2.4613644e-13
   8.4876550e-14
   1.1313173e-13
   1.0225154e-13
  -7.7104989e-14
   4.8294702e-15
  -1.4432899e-15
  -1.6842083e-13
   9.9475983e-14
   2.4147351e-14
   8.0491169e-14
  -1.4210855e-14
   1.5543122e-14
   7.1054274e-15
  -4.3853809e-15
   5.3401727e-14
  -5.6066263e-15
  -9.6145314e-14
   7.9047879e-14
  -5.1791904e-14
   6.0951244e-14
   3.5527137e-15
   5.6010752e-14
  -9.4368957e-16
  -5.2735594e-14
  -1.8007817e-13
   8.4876550e-14
   7.3718809e-14
   2.5313085e-14
  -1.1102230e-15
  -3.7692072e-14
  -5.4678484e-14
   1.0158541e-14
   6.8278716e-14
   9.2703623e-15
   3.3306691e-16
  -4.6629367e-15
  -1.6653345e-16
  -2.4702462e-14
  -1.5099033e-14
   4.7850612e-14
  -1.0547119e-14
   4.4408921e-15
  -5.6621374e-15
   4.2188475e-15
  -1.2545520e-14
   3.3306691e-16
  -1.1546319e-14
   1.0325074e-14
   1.1102230e-16
   4.9960036e-15
   6.6613381e-16
   2.2204460e-16
   1.6653345e-15
  -8.8817842e-16
   3.7747583e-15
   3.3306691e-16
   8.8817842e-15
   3.2196468e-15
  -2.2204460e-16
   9.9920072e-16
  -1.3322676e-15
   1.7763568e-15
  -2.2204460e-16
  -6.6613381e-16
   1.6653345e-15
  -1.2212453e-15
   7.8825835e-15
   3.3306691e-16
  -1.8873791e-15
   2.1094237e-15
  -7.7715612e-16
   1.6653345e-15
   2.2204460e-16
   1.9984014e-15
   6.2172489e-15
   3.6637360e-15
   3.3306691e-15
   1.2212453e-15
  -3.3306691e-16
   2.1094237e-15
   8.8817842e-16
   4.8849813e-15
   1.3322676e-15
   7.4384943e-15
   1.6653345e-15
   1.5543122e-15
   2.8865799e-15
   1.3322676e-15
   1.0103030e-14
  -1.4432899e-15
   6.2172489e-15
  -1.6653345e-15
   2.2204460e-15
   6.6613381e-16
  -6.2172489e-15
   8.8817842e-16
   1.3322676e-15
  -4.6629367e-15
   3.9968029e-15
   3.3306691e-15
  -1.1102230e-16
   2.8865799e-15
   2.9976022e-15
   2.9976022e-15
  -1.2212453e-15
   1.6653345e-15
  -1.0436096e-14
  -4.5519144e-15
   4.6629367e-15
   1.2212453e-15
  -6.7723605e-15
   3.3306691e-15
   6.3282712e-15
   1.1657342e-14
  -1.6542323e-14
  -1.3322676e-15
   2.1094237e-15
   1.0325074e-14
   3.9079850e-14
  -3.8413717e-14
  -5.3290705e-15
   8.8817842e-16
   5.9507954e-14
  -2.2204460e-15
  -1.4099832e-14
  -5.5511151e-15
  -4.1300297e-14
   1.1046719e-13
  -1.1324275e-14
   1.8540725e-14
  -1.2290169e-13
  -5.3179683e-14
   2.9976022e-14
  -1.5765167e-13
   2.0853319e-12
  -4.5585757e-12
   3.8229420e-12
  -5.5977445e-13
  -7.4296125e-13
   1.3109513e-12
  -2.9036773e-12
  -1.3801182e-12
   1.4084400e-11
  -2.5087932e-11
   2.6577629e-11
  -2.3631541e-11
   2.5840552e-11
  -3.2004843e-11
   3.3830716e-11
  -2.8624769e-11
   1.9632518e-11
  -1.2282730e-11
   1.0795365e-11
  -1.3032686e-11
   1.2779333e-11
  -8.0795370e-12
   3.5936809e-12
  -3.1520342e-12
   4.8785420e-12
  -5.4038996e-12
   4.3890447e-12
  -2.8383962e-12
   1.3252732e-12
  -4.2998938e-13
   1.4899193e-13
   1.1213253e-14


==> err_fastqr.dat <==
   6.8833828e-15
   1.5543122e-15
   3.9968029e-15
   9.9920072e-16
   9.8809849e-15
  -3.9968029e-15
   2.2204460e-15
  -4.7739590e-15
  -2.9976022e-15
  -3.5527137e-15
   1.6653345e-15
  -2.7755576e-15
   5.2180482e-15
   3.3306691e-15
   0.0000000e+00
   3.2196468e-15
   4.4408921e-16
  -1.8873791e-15
   9.2148511e-15
   9.4368957e-15
   1.6653345e-15
   2.1094237e-15
   2.3314684e-15
  -2.2204460e-16
  -6.3282712e-15
   5.4400928e-15
  -1.1102230e-16
  -2.5535130e-15
   5.5511151e-16
  -3.7747583e-15
  -5.5511151e-16
   2.1094237e-15
  -2.6645353e-15
  -4.3298698e-15
  -2.9976022e-15
  -6.6613381e-16
   2.1094237e-15
  -3.3306691e-16
   3.9968029e-15
  -1.9984014e-15
   0.0000000e+00
  -5.9952043e-15
   9.9920072e-16
   0.0000000e+00
   2.2204460e-16
  -6.1062266e-15
   1.8873791e-15
   9.9920072e-16
   2.2204460e-16
  -5.5511151e-15
   9.4368957e-15
  -8.8817842e-16
   4.4408921e-15
   2.2204460e-16
  -2.4424907e-15
   2.8865799e-15
   9.9920072e-16
   1.4432899e-15
  -1.1102230e-15
  -3.3306691e-15
  -1.2212453e-15
  -2.8865799e-15
  -5.5511151e-16
   2.2204460e-16
   1.5543122e-15
   2.7755576e-15
  -1.1102230e-16
   5.1070259e-15
  -1.9984014e-15
  -1.6653345e-15
   1.7763568e-15
   2.2204460e-15
   2.2204460e-15
  -2.4424907e-15
   7.8825835e-15
  -3.9968029e-15
   8.8817842e-16
  -1.9984014e-15
  -3.1086245e-15
   6.6613381e-16
  -2.1094237e-15
  -1.8873791e-15
  -7.7715612e-16
   1.4432899e-15
   6.2172489e-15
   2.7755576e-15
  -4.4408921e-16
   2.7755576e-15
  -1.7763568e-15
   2.2204460e-15
  -6.6613381e-16
   3.8857806e-15
  -5.5511151e-16
  -1.6653345e-15
  -1.1102230e-16
   4.4408921e-16
   0.0000000e+00
  -1.4432899e-15
  -1.9984014e-15
  -2.2204460e-16
  -3.3306691e-16
  -5.5511151e-16
   2.2204460e-16
  -1.1102230e-16
   4.4408921e-16
  -6.6613381e-16
  -1.1102230e-15
   2.5535130e-15
   5.5511151e-16
   1.1102230e-16
   6.6613381e-16
  -2.2204460e-16
  -2.3314684e-15
   1.6653345e-15
   2.4424907e-15
   2.1094237e-15
  -1.3322676e-15
   6.6613381e-16
  -3.8857806e-15
   1.1102230e-16
   4.4408921e-16
   3.3306691e-16
   1.3322676e-15
   4.4408921e-16
  -5.5511151e-16
   5.5511151e-16
   1.9984014e-15
  -6.6613381e-16
   9.9920072e-16
   1.1102230e-16
  -9.9920072e-16
   2.2759572e-15
   6.1062266e-16
  -1.1102230e-15
  -2.7755576e-16
   1.5543122e-15
   9.9920072e-16
   3.4972025e-15
   1.3322676e-15
   2.1649349e-15
   8.3266727e-16
  -1.4432899e-15
   1.4432899e-15
  -3.3306691e-16
   1.3322676e-15
  -5.5511151e-16
  -2.7755576e-16
   7.2164497e-16
  -1.5543122e-15
  -2.4424907e-15
   1.1102230e-16
  -1.7763568e-15
   7.2164497e-16
   4.9960036e-16
  -8.3266727e-16
   3.3306691e-16
  -2.2204460e-15
  -5.0515148e-15
  -3.9412917e-15
  -3.3306691e-16
  -1.1657342e-15
  -9.9920072e-16
   1.9984014e-15
   8.3266727e-16
  -1.1102230e-16
   9.4368957e-16
  -3.3306691e-16
   1.6653345e-16
   1.1657342e-15
   9.9920072e-16
   7.7715612e-16
  -3.8857806e-16
   0.0000000e+00
   8.3266727e-16
   2.2759572e-15
   2.9420910e-15
   4.4408921e-16
   1.3877788e-15
   1.2212453e-15
   2.2204460e-16
  -3.3306691e-16
  -2.9420910e-15
  -5.5511151e-17
   1.6653345e-16
   1.1102230e-15
   6.1062266e-16
   1.0547119e-15
   1.5543122e-15
   4.4408921e-16
  -9.9920072e-16
   2.2204460e-15
   1.0547119e-15
  -3.8857806e-16
  -7.7715612e-16
  -3.3306691e-16
  -3.0531133e-16
  -4.7184479e-16
  -3.8857806e-16
  -1.1379786e-15
  -6.1062266e-16
   1.2767565e-15
   8.3266727e-16
  -8.8817842e-16
  -5.2735594e-16
  -8.3266727e-17
  -3.0531133e-16
  -1.1102230e-16
   6.6613381e-16
  -1.0547119e-15
  -2.7755576e-16
   1.3877788e-16
   4.9960036e-16
   8.0491169e-16
  -7.4940054e-16
  -4.9960036e-16
  -7.4940054e-16
   5.5511151e-17
  -4.7184479e-16
  -8.3266727e-16
  -1.3877788e-16
  -5.8286709e-16
  -4.9960036e-16
   4.7184479e-16
   4.4408921e-16
   1.8041124e-16
   1.6653345e-16
  -1.5265567e-16
  -5.5511151e-17
  -1.9428903e-16
  -6.5225603e-16
   5.2735594e-16
   4.9960036e-16
  -3.1918912e-16
  -4.1633363e-17
  -6.2450045e-16
   5.5511151e-17
   3.1918912e-16
  -5.2735594e-16
   1.1102230e-16
  -2.7755576e-17
  -2.9837244e-16
  -4.9266147e-16
   3.0531133e-16
  -3.8163916e-16
   9.0205621e-17
   2.0122792e-16
  -4.1633363e-17
   3.1225023e-17
   9.3675068e-17
   4.5102810e-17
  -1.1796120e-16
  -2.0816682e-17
  -1.3357371e-16
   6.0715322e-17
   2.8189256e-18
  -7.4593109e-17
  -1.9081958e-16
  -2.4112656e-16
   2.2898350e-16
   1.9081958e-16
   3.2265857e-16
   1.9775848e-16
   2.0816682e-17
  -1.1796120e-16
   3.4000580e-16
   1.3183898e-16
   3.3306691e-16
   4.8572257e-17
  -3.5388359e-16
  -2.4286129e-16
  -1.3877788e-17
  -3.4694470e-16
   4.1633363e-17
  -3.7470027e-16
   1.2490009e-16
  -5.5511151e-17
  -1.9428903e-16
   0.0000000e+00
   2.7755576e-17
   3.4694470e-16
  -2.0816682e-16
  -1.9428903e-16
  -5.4123372e-16
   3.8857806e-16
   6.9388939e-16
   4.1633363e-16
   8.3266727e-17
   9.7144515e-16
   1.2212453e-15
   3.0531133e-16
  -2.7755576e-17
  -3.8857806e-16
   4.9960036e-16
   8.3266727e-17
   3.3306691e-16
   9.7144515e-16
  -1.1102230e-16
  -5.5511151e-17
   8.6042284e-16
  -4.9960036e-16
   8.3266727e-17
  -4.1633363e-16
  -1.5820678e-15
   4.1633363e-16
  -4.1633363e-16
   2.2204460e-15
   1.0269563e-15
   5.5511151e-17
   1.3877788e-15
   4.1633363e-16
  -8.8817842e-16
  -7.2164497e-16
  -8.8817842e-16
  -5.2735594e-16
  -1.9428903e-15
  -6.9388939e-16
  -7.4940054e-16
   4.4408921e-16
   7.7715612e-16
  -5.5511151e-17
   3.8857806e-16
   1.1657342e-15
   8.3266727e-16
  -5.5511151e-17
   7.2164497e-16
   2.2204460e-16
  -6.6613381e-16
   1.8318680e-15
  -1.3322676e-15
  -9.9920072e-16
  -1.1102230e-16
   3.3306691e-16
   1.6653345e-16
  -1.3322676e-15
   2.2204460e-16
   2.3314684e-15
   3.8857806e-16
  -1.6653345e-15
  -1.5543122e-15
   2.1649349e-15
   2.2204460e-16
  -1.1657342e-15
  -1.9428903e-15
   4.9960036e-16
  -4.4408921e-16
   1.6653345e-15
   2.3869795e-15
   1.4432899e-15
   2.7755576e-16
   1.9984014e-15
   1.7763568e-15
  -4.4408921e-15
   3.6082248e-15
  -3.3861802e-15
  -4.4408921e-16
   2.2204460e-16
  -1.1657342e-15
  -2.7755576e-16
  -1.1657342e-15
  -1.3877788e-15
   9.4368957e-16
  -1.4432899e-15
   1.9428903e-15
   1.4988011e-15
  -7.7715612e-16
  -3.3306691e-16
  -8.3266727e-16
   0.0000000e+00
  -1.2212453e-15
  -4.4408921e-16
   2.7755576e-16
   0.0000000e+00
  -2.4980018e-15
  -2.2204460e-16
   4.9960036e-16
  -4.4408921e-16
  -6.6613381e-16
  -1.4432899e-15
  -2.2204460e-16
  -4.4408921e-16
  -6.6613381e-16
  -1.6653345e-15
   1.4432899e-15
  -1.7763568e-15
  -1.9984014e-15
   0.0000000e+00
   2.2204460e-16
  -2.4424907e-15
  -1.1102230e-15
  -1.9984014e-15
   2.7755576e-15
  -4.4408921e-16
  -1.1102230e-15
  -1.4432899e-15
  -8.8817842e-16
  -3.5527137e-15
  -2.7755576e-15
  -1.5543122e-15
  -1.1102230e-16
  -7.7715612e-16
  -1.1102230e-16
  -3.2196468e-15
  -5.5511151e-16
   2.7755576e-15
   7.7715612e-16
  -3.2196468e-15
  -6.6613381e-16
  -4.4408921e-16
  -1.7763568e-15
  -1.3322676e-15
  -3.6637360e-15
   9.9920072e-16
  -6.6613381e-16
   1.4432899e-15
  -3.3306691e-15
  -1.7763568e-15
  -4.4408921e-16
   0.0000000e+00
   2.2204460e-16
  -3.5527137e-15
  -1.8873791e-15
  -7.7715612e-16
   1.5543122e-15
  -1.2212453e-15
  -2.2204460e-16
   2.2204460e-15
   3.3306691e-16
  -2.9976022e-15
  -3.3306691e-16
  -2.2204460e-16
   2.3314684e-15
   4.4408921e-16
  -7.7715612e-16
  -1.1102230e-16
  -3.4416914e-15
   2.9976022e-15
  -3.9968029e-15
  -4.2188475e-15
  -6.6613381e-16
   1.9984014e-15
   3.4416914e-15
  -5.5511151e-15
   1.5543122e-15
  -1.9984014e-15
   6.8833828e-15
  -2.9976022e-15
  -1.7763568e-15
  -1.2212453e-15
  -6.6613381e-16
  -3.9968029e-15
   1.5543122e-15
  -4.5519144e-15
  -2.2204460e-16
   8.1046281e-15
   4.3298698e-15
   1.9650948e-14
   1.7763568e-14
   5.5511151e-15
   8.5487173e-15
   6.9944051e-15
  -6.6613381e-16
  -6.2172489e-15
   9.4368957e-15
   1.3322676e-15
  -2.2204460e-16
   1.3322676e-15
   1.7985613e-14
   1.9428903e-14
   6.5503158e-15
   4.6629367e-15
   2.9976022e-15
   2.3314684e-15
  -8.8817842e-16
   6.8833828e-15
   1.4988011e-14
  -3.1086245e-15
  -4.8849813e-15
  -6.8833828e-15
  -3.9968029e-15
   1.8873791e-15
  -4.9960036e-15
  -1.2212453e-15
   3.3306691e-16
   4.3298698e-15
   1.8873791e-15
   9.9920072e-16
   6.6613381e-16
   1.1102230e-15
   3.4416914e-15
  -4.1078252e-15
  -3.9968029e-15
  -1.4432899e-15
  -2.5535130e-15
   2.6645353e-15
  -1.5543122e-15
  -4.8849813e-15
  -4.4408921e-16
  -2.7755576e-15
  -4.4408921e-16
  -1.6653345e-15
   5.2180482e-15
   1.6653345e-15
  -2.6645353e-15
   2.6645353e-15
  -2.3314684e-15
  -8.8817842e-16
  -4.9960036e-15
  -1.4432899e-15
  -3.6637360e-15


==> time_aed.dat <==
1000 0.125000000
1500 0.250000000
2000 0.500000000
2500 0.625000000
3000 1.000000000
3500 1.125000000
4000 1.750000000
4500 2.000000000
5000 2.250000000
5500 3.000000000
6000 3.375000000
6500 3.875000000
7000 4.500000000
7500 5.125000000
8000 5.750000000
8500 6.500000000
9000 7.375000000
9500 8.250000000
10000 8.875000000
10500 10.000000000
11000 10.750000000
11500 11.750000000
12000 12.625000000
12500 13.750000000
13000 14.875000000
13500 16.000000000
14000 17.250000000
14500 18.250000000
15000 19.750000000
15500 21.000000000
16000 22.125000000
16500 23.500000000
17000 25.000000000
17500 26.375000000
18000 28.000000000
18500 29.250000000
19000 30.750000000
19500 32.625000000
20000 34.250000000


==> time_eig_definitivo.dat <==
3	4.8192e-06
5	8.767e-06
8	1.4521e-05
14	0.00010179
23	0.00016848
39	0.00054391
65	0.0016893
108	0.0057313
180	0.03147
300	0.078617
500	0.18564
834	0.27015
1392	0.78096
2321	3.0554
3872	16.797
6459	76.484
10774	302.74
17971	1427.4
29976	5900.6


==> time_noaed.dat <==
1000 0.250000000
1500 0.500000000
2000 0.750000000
2500 1.000000000
3000 1.500000000
3500 2.125000000
4000 2.625000000
4500 3.250000000
5000 4.250000000
5500 5.000000000
6000 5.750000000
6500 7.000000000
7000 8.000000000
7500 9.000000000
8000 10.375000000
8500 11.750000000
9000 13.125000000
9500 14.375000000
10000 16.125000000
10500 17.750000000
11000 19.250000000
11500 21.000000000
12000 23.000000000
12500 24.875000000
13000 26.875000000
13500 29.000000000
14000 30.875000000
14500 33.125000000
15000 35.500000000
15500 37.625000000
16000 40.125000000
16500 42.750000000
17000 45.250000000
17500 48.000000000
18000 50.625000000
18500 53.375000000
19000 56.375000000
19500 59.375000000
20000 62.000000000


==> time_np=1.dat <==
5000 3.375000000
10000 12.250000000
15000 27.125000000
20000 47.750000000
25000 74.125000000
30000 106.000000000
35000 143.125000000
40000 185.375000000
45000 234.125000000
50000 287.375000000
55000 346.875000000
60000 411.250000000
65000 480.750000000
70000 556.125000000
75000 636.250000000
80000 722.000000000


==> time_np=16.dat <==
5000  1.250000000
10000 3.375000000
15000 6.375000000
20000 10.000000000
25000 15.875000000
30000 23.125000000
35000 30.625000000
40000 39.000000000
45000 47.875000000
50000 58.375000000
55000 69.875000000
60000 82.750000000
65000 95.250000000
70000 109.375000000
75000 121.250000000
80000 136.750000000


==> time_np=24.dat <==
5000 1.375000000
10000 3.625000000
15000 6.375000000
20000 9.875000000
25000 12.875000000
30000 17.000000000
35000 24.750000000
40000 30.875000000
45000 38.000000000
50000 45.625000000
55000 52.750000000
60000 58.000000000
65000 70.750000000
70000 78.750000000
75000 90.375000000
80000 101.000000000


==> time_np=4.dat <==
5000  1.250000000
10000 5.500000000
15000 10.375000000
20000 17.250000000
25000 29.875000000
30000 41.750000000
35000 56.500000000
40000 71.000000000
45000 93.500000000
50000 116.375000000
55000 129.250000000
60000 130.875000000
65000 154.750000000
70000 197.375000000
75000 268.250000000
80000 250.875000000


==> time_np=48.dat <==
5000 2.750000000
10000 4.875000000
15000 7.750000000
20000 12.000000000
25000 15.250000000
30000 19.750000000
35000 25.250000000
40000 30.375000000
45000 36.125000000
50000 42.875000000
55000 49.750000000
60000 54.875000000
65000 62.875000000
70000 70.625000000
75000 77.250000000
80000 87.250000000


==> time_np=8.dat <==
5000 1.000000000
10000 3.875000000
15000 8.500000000
20000 12.375000000
25000 17.750000000
30000 25.625000000
35000 34.500000000
40000 45.875000000
45000 71.125000000
50000 86.500000000
55000 99.875000000
60000 101.125000000
65000 112.375000000
70000 129.125000000
75000 160.625000000
80000 148.625000000


==> time_par_definitivo.dat <==
3	6.984e-06
5	9.167e-06
8	1.8945e-05
14	5.3656e-05
23	0.00013486
39	0.00038744
65	0.0010863
108	0.0029513
180	0.0079103
300	0.022935
500	0.055246
834	0.098727
1392	0.19781
2321	0.46338
3872	1.1733
6459	2.7808
10774	7.3072
17971	18.89
29976	52.367

